Single stream parallelization of generalized LSTM-like RNNs on a GPU

Recurrent neural networks (RNNs) have shown outstanding performance on processing sequence data. However, they suffer from long training time, which demands parallel implementations of the training procedure. Parallelization of the training algorithms for RNNs are very challenging because internal recurrent paths form dependencies between two different time frames. In this paper, we first propose a generalized graph-based RNN structure that covers the most popular long short-term memory (LSTM) network. Then, we present a parallelization approach that automatically explores parallelisms of arbitrary RNNs by analyzing the graph structure. The experimental results show that the proposed approach shows great speed-up even with a single training stream, and further accelerates the training when combined with multiple parallel training streams.

==> data/K40.txt <==
1	4290
1024	4290

==> data/LM_Elman_par.txt <==
1				4581.46010272213
2				3950.79399891175
4				5131.55080012917
8				6228.12917970133
16				7219.71868038313
32				7894.98285019289
64				8274.97106613739
128				8432.7139272313
256				8521.80448585833
512				8634.37121630328
1024				8623.02174176197

==> data/LM_Elman_seq.txt <==
1	353.557461012462
2	923.2142574394
4	1713.1059822259
8	2613.29071423672
16	3076.43256249144
32	4996.98591837535
64	4852.45820071063
128	5918.34497297389
256	7167.87232227426
512	8009.1549960184
1024	8408.98546083129

==> data/LM_LSTM-SL_par.txt <==
1						1235.26106387613
2						1218.27636127828
4						1783.18334251644
8						2287.50682559143
16						2725.89385368668
32						3012.45662951444
64						3215.95351628126
128						3342.80775040097
256						3421.30425948622
512						3466.72193447485
1024						3519.09761264538

==> data/LM_LSTM-SL_seq.txt <==
1			144.625581767304
2			410.019480680197
4			757.00561126251
8			1236.20026565026
16			1378.43657915016
32			2192.75719610542
64			1987.27195011249
128			2382.43835818821
256			2892.47637482885
512			3250.1852083841
1024			3452.55034925358

==> data/LM_LSTM_par.txt <==
1					1688.11133374499
2					1729.95620203658
4					2276.87313776785
8					2671.68673298975
16					2981.75422657838
32					3171.91093210602
64					3334.5500723378
128					3424.48609978226
256					3478.60463876939
512					3510.5187539244
1024					3513.83373651416

==> data/LM_LSTM_seq.txt <==
1		150.646273571012
2		425.044209825264
4		782.810486975348
8		1271.56224079473
16		1406.94236405303
32		2229.32083476799
64		2002.8362919706
128		2406.97788530304
256		2920.7687982598
512		3278.13452856658
1024		3493.33768010523

==> data/LSTM_1024.txt <==
1	67.0796441955659
2	36.1653793802756
4	71.06612025038
8	201.908149523116
16	373.991064822233
32	650.58944985728
64	1053.31201866208
128	1409.38043318354
256	1615.71086632652
512	1854.80694476495
1024	2000.48858152168

==> data/LSTM_1024_par.txt <==
1	151.257955090253
2	90.6226991147797
4	171.108247980048
8	420.021478984913
16	678.575791909322
32	1028.13099784072
64	1417.88534554884
128	1728.61143904918
256	1834.31231787457
512	1960.75429440251
1024	2030.31671566151

==> data/LSTM_2048.txt <==
1		135.281829854842
2		242.233819526524
4		455.70312802977
8		821.584933766584
16		774.469825586142
32		1305.3750217956
64		1739.06966963507
128		2016.38509477424
256		2276.43766265982
512		2444.98188140852
1024		2807.35495782759

==> data/LSTM_2048_par.txt <==
1		307.164529393207
2		532.271731695127
4		892.25284473032
8		1361.77038360598
16		1340.51177841431
32		1878.30627545509
64		2245.35921714631
128		2440.29566769221
256		2589.39528098052
512		2641.63772279771
1024		2816.07686472651

==> data/LSTM_4096.txt <==
1			168.431022533147
2			329.857041503635
4			616.879077062755
8			1087.22154945347
16			984.494676165973
32			1642.55855500973
64			2002.00749363504
128			2380.77006898011
256			2746.76926588787
512			2890.52149885184
1024			3118.76527104341

==> data/LSTM_4096_par.txt <==
1			412.320975471528
2			739.20865815517
4			1219.63469348605
8			1800.55449574821
16			1703.87175983392
32			2325.20365014349
64			2571.11440926951
128			2796.1400297502
256			2987.08210145885
512			3054.72297629873
1024			3130.26540319882
